Scaling Mixed-Integer Programming for Certification of Neural Network Controllers Using Bounds Tightening

Neural networks offer a computationally efficient approximation of model predictive control, but they lack guarantees on the resulting controlled system's properties. Formal certification of neural networks is crucial for ensuring safety, particularly in safety-critical domains such as autonomous vehicles. One approach to formally certify properties of neural networks is to solve a mixed-integer program based on the network. This approach suffers from scalability issues due to the complexity of solving the resulting mixed-integer programs. Nevertheless, these issues can be (partially) mitigated via bound-tightening techniques prior to forming the mixed-integer program, which results in tighter formulations and faster optimisation. This paper presents bound-tightening techniques in the context of neural network explicit control policies. Bound tightening is particularly important when considering problems spanning multiple time steps of a controlled system, as the bounds must be propagated through the problem depth. Several strategies for bound tightening are evaluated in terms of both computational complexity and tightness of the bounds.

==> figures/alpha_crown.dat <==
depth width
0 4.940000057220459
1 7.170000076293945
2 9.199999809265137
3 12.59000015258789
4 18.959999084472656
5 43.09000015258789
6 17.8799991607666
7 9.800000190734863
8 11.75
9 16.559999465942383
10 24.329999923706055
11 55.4900016784668
12 29.829999923706055
13 12.350000381469727
14 14.729999542236328
15 20.610000610351562
16 39.2400016784668
17 90.77999877929688
18 22.479999542236328

==> figures/full_lp.dat <==
depth width
0 4.94
1 7.17
2 9.02
3 12.55
4 18.85
5 36.72
6 12.75
7 9.72
8 11.57
9 16.29
10 23.92
11 46.4
12 17.29
13 11.99
14 14.25
15 19.76
16 28.76
17 55.8
18 21.0

==> figures/full_mip.dat <==
depth width
0 4.94
1 7.17
2 7.82
3 9.98
4 14.05
5 27.63
6 9.08
7 5.27
8 4.47
9 4.08
10 4.9
11 6.87
12 3.07
13 2.24
14 1.83
15 1.74
16 2.44
17 3.28
18 1.56

==> figures/full_pttn.dat <==
depth width
0 4.94
1 7.17
2 8.1
3 10.85
4 15.99
5 30.6
6 10.66
7 7.99
8 9.25
9 12.4
10 17.69
11 33.44
12 12.92
13 9.01
14 10.55
15 13.99
16 19.78
17 37.49
18 14.42

==> figures/interval.dat <==
depth width
0 4.94
1 7.17
2 11.2
3 20.11
4 37.75
5 79.28
6 30.35
7 32.42
8 52.46
9 93.45
10 175.23
11 374.04
12 145.97
13 153.16
14 251.85
15 451.54
16 846.6
17 1812.99
18 705.54

==> figures/rh_mip.dat <==
depth width
0 4.94
1 7.17
2 9.02
3 13.54
4 21.8
5 41.93
6 16.34
7 18.99
8 24.58
9 37.12
10 58.95
11 115.77
12 45.98
13 51.89
14 68.43
15 104.5
16 165.69
17 328.21
18 129.54
